DURableVS: Data-efficient Unsupervised Recalibrating Visual Servoing via online learning in a structured generative model

Visual servoing enables robotic systems to perform accurate closed-loop control, which is required in many applications. However, existing methods either require precise calibration of the robot kinematic model and cameras or use neural architectures that require large amounts of data to train. In this work, we present a method for unsupervised learning of visual servoing that does not require any prior calibration and is extremely data-efficient. Our key insight is that visual servoing does not depend on identifying the veridical kinematic and camera parameters, but instead only on an accurate generative model of image feature observations from the joint positions of the robot. We demonstrate that with our model architecture and learning algorithm, we can consistently learn accurate models from less than 50 training samples (which amounts to less than 1 min of unsupervised data collection), and that such data-efficient learning is not possible with standard neural architectures. Further, we show that by using the generative model in the loop and learning online, we can enable a robotic system to recover from calibration errors and to detect and quickly adapt to possibly unexpected changes in the robot-camera system (e.g. bumped camera, new objects).

==> bibitem.txt <==
exit
\bibitem{marchand2005visp}
, {., Spindler, F. & Chaumette, F. ViSP for visual servoing: a generic software platform with a wide class of robot control skills. 
{\em Ieee Robotics \& Automation Magazine}.
 \textbf{12}, 40--52 (2005)\bibitem{tsai1989new}
Tsai, R. & Lenz, R. A new technique for fully autonomous and efficient 3D robotics hand/eye calibration. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{5}, 345--358 (1989)\bibitem{tsai1980review}
Tsai, R. & Lenz, R. Review of the two-stage camera calibration technique plus some new implementation tips and some new techniques for center and scale calibration. 
\bibitem{lenz1989calibrating}
Lenz, R. & Tsai, R. Calibrating a cartesian robot with eye-on-hand configuration independent of eye-to-hand relationship. 
{\em Ieee Transactions On Pattern Analysis \& Machine Intelligence}.
, 916--928 (1989)\bibitem{zhang2000flexible}
Zhang, Z. A flexible new technique for camera calibration. 
{\em Ieee Transactions On Pattern Analysis And Machine Intelligence}.
 \textbf{22} (200)\bibitem{bradski2000opencv}
Bradski, G. & Kaehler, A. OpenCV. 
{\em Dr. Dobb’s Journal Of Software Tools}.
 \textbf{3} (200)\bibitem{quigley2009ros}
Quigley, M., Conley, K., Gerkey, B., Faust, J., Foote, T., Leibs, J., Wheeler, R. & Ng, A. ROS: an open-source Robot Operating System. 
\bibitem{fraser1997digital}
Fraser, C. Digital camera self-calibration. 
{\em Isprs Journal Of Photogrammetry And Remote Sensing}.
 \textbf{52}, 149--159 (1997)\bibitem{faugeras1992camera}
Faugeras, O., Luong, Q. & Maybank, S. Camera self-calibration: Theory and experiments. 
\bibitem{hemayed2003survey}
Hemayed, E. A survey of camera self-calibration. 
\bibitem{hollerbach1996calibration}
Hollerbach, J. & Wampler, C. The calibration index and taxonomy for robot kinematic calibration methods. 
{\em The International Journal Of Robotics Research}.
 \textbf{15}, 573--591 (1996)\bibitem{renders1991kinematic}
Renders, J., Rossignol, E., Becquet, M. & Hanus, R. Kinematic calibration and geometrical parameter identification for robots.. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{7}, 721--732 (199)\bibitem{ikits1997kinematic}
Ikits, M. & Hollerbach, J. Kinematic calibration using a plane constraint. 
\bibitem{d2001learning}
D'souza, A., Vijayakumar, S. & Schaal, S. Learning inverse kinematics. 
\bibitem{atkeson1989learning}
Atkeson, C. Learning arm kinematics and dynamics. 
{\em Annual Review Of Neuroscience}.
 \textbf{12}, 157--183 (1989)\bibitem{rolf2010goal}
Rolf, M., Steil, J. & Gienger, M. Goal babbling permits direct learning of inverse kinematics. 
{\em Ieee Transactions On Autonomous Mental Development}.
 \textbf{2}, 216--229 (2010)\bibitem{yoshimi1994active}
Yoshimi, B. & Allen, P. Active, uncalibrated visual servoing. 
\bibitem{liu2006uncalibrated}
Liu, Y., Wang, H., Wang, C. & Lam, K. Uncalibrated visual servoing of robots using a depth-independent interaction matrix. 
{\em Ieee Transactions On Robotics}.
 \textbf{22}, 804--817 (2006)\bibitem{malis2004visual}
Malis, E. Visual servoing invariant to changes in camera-intrinsic parameters. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{20}, 72--81 (2004)\bibitem{shademan2010robust}
Shademan, A., , A. & , M. Robust jacobian estimation for uncalibrated visual servoing. 
\bibitem{piepmeier2004uncalibrated}
Piepmeier, J., Mcmurray, G. & Lipkin, H. Uncalibrated dynamic visual servoing. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{20}, 143--147 (2004)\bibitem{hosoda1994versatile}
Hosoda, K. & Asada, M. Versatile visual servoing without knowledge of true jacobian. 
\bibitem{hosoda1998adaptive}
Hosoda, K., Igarashi, K. & Asada, M. Adaptive hybrid control for visual and force servoing in an unknown environment. 
{\em Ieee Robotics \& Automation Magazine}.
 \textbf{5}, 39--43 (1998)\bibitem{liu1989limited}
Liu, D. & Nocedal, J. On the limited memory BFGS method for large scale optimization. 
{\em Mathematical Programming}.
 \textbf{45}, 503--528 (1989)\bibitem{paszke2017automatic}
Paszke, A., Gross, S., Chintala, S., Chanan, G., Yang, E., Devito, Z., Lin, Z., Desmaison, A., Antiga, L. & Lerer, A. Automatic differentiation in pytorch. 
\bibitem{lepetit2009epnp}
Lepetit, V., Moreno-noguer, F. & Fua, P. Epnp: An accurate o (n) solution to the pnp problem. 
{\em International Journal Of Computer Vision}.
 \textbf{81}, 155 (2009)\bibitem{beeson2015trac}
Beeson, P. & Ames, B. TRAC-IK: An open-source library for improved solving of generic inverse kinematics. 
\bibitem{nister2004efficient}
Nist{\'e}r, D. An efficient solution to the five-point relative pose problem. 
{\em Ieee Transactions On Pattern Analysis And Machine Intelligence}.
 \textbf{26}, 0756--777 (2004)\bibitem{arun1987least}
Arun, K., Huang, T. & Blostein, S. Least-squares fitting of two 3-D point sets. 
{\em Ieee Transactions On Pattern Analysis And Machine Intelligence}.
, 698--700 (1987)\bibitem{schonberger2016structure}
Schonberger, J. & Frahm, J. Structure-from-motion revisited. 
\bibitem{zhuang1995simultaneous}
Zhuang, H., Wang, K. & Roth, Z. Simultaneous calibration of a robot and a hand-mounted camera. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{11}, 649--660 (1995)\bibitem{puskorius1987global}
Puskorius, G. & Feldkamp, L. Global calibration of a robot/vision system. 
\bibitem{hartenberg1964kinematic}
Hartenberg, R. & Danavit, J. Kinematic synthesis of linkages. 
(New York: McGraw-Hil,1964)
\bibitem{kragic2002survey}
Kragic, D. & Christensen, H. Survey on Visual Servoing for Manipulation. 
\bibitem{wolpert1995internal}
Wolpert, D., Ghahramani, Z. & Jordan, M. An internal model for sensorimotor integration. 
{\em Science}.
 \textbf{269}, 1880--1882 (1995)\bibitem{attinger2017visuomotor}
Attinger, A., Wang, B. & Keller, G. Visuomotor coupling shapes the functional development of mouse visual cortex. 
{\em Cell}.
 \textbf{169}, 1291--1302 (2017)\bibitem{levine2016end}
Levine, S., Finn, C., Darrell, T. & Abbeel, P. End-to-end training of deep visuomotor policies. 
{\em The Journal Of Machine Learning Research}.
 \textbf{17}, 1334--1373 (2016)\bibitem{levine2018learning}
Levine, S., Pastor, P., Krizhevsky, A., Ibarz, J. & Quillen, D. Learning hand-eye coordination for robotic grasping with deep learning and large-scale data collection. 
{\em The International Journal Of Robotics Research}.
 \textbf{37}, 421--436 (2018)\bibitem{agrawal2016learning}
Agrawal, P., Nair, A., Abbeel, P., Malik, J. & Levine, S. Learning to poke by poking: Experiential learning of intuitive physics. 
\bibitem{gandhi2017learning}
Hi, D., Pinto, L. & Gupta, A. Learning to fly by crashing. 
\bibitem{pinto2016supersizing}
Pinto, L. & Gupta, A. Supersizing self-supervision: Learning to grasp from 50k tries and 700 robot hours. 
\bibitem{sadeghi2018sim2real}
Sadeghi, F., Toshev, A., Jang, E. & Levine, S. Sim2real viewpoint invariant visual servoing by recurrent control. 
\bibitem{d2001learning}
D'souza, A., Vijayakumar, S. & Schaal, S. Learning inverse kinematics. 
\bibitem{garrido2014automatic}
Garrido-jurado, S., Mu{\~n}oz-salinas, R., Madrid-cuevas, F. & Mar{\'\i}n-jim{\'e}nez, M. Automatic generation and detection of highly reliable fiducial markers under occlusion. 
{\em Pattern Recognition}.
 \textbf{47}, 2280--2292 (2014)\bibitem{chaumette2016visual}
Chaumette, F., Hutchinson, S. & Corke, P. Visual servoing. 
(Springe,2016)
\bibitem{mohta2014vision}
Mohta, K., Kumar, V. & Daniilidis, K. Vision-based control of a quadrotor for perching on lines. 
\bibitem{espiau1992new}
Espiau, B., Chaumette, F. & Rives, P. A new approach to visual servoing in robotics. 
{\em Ieee Transactions On Robotics And Automation}.
 \textbf{8}, 313--326 (199)\bibitem{jagersand1997experimental}
, M., Fuentes, O. & Nelson, R. Experimental evaluation of uncalibrated visual servoing for precision manipulation. 
\bibitem{massoud2007global}
, A., Shademan, A. & , M. Global visual-motor estimation for uncalibrated visual servoing. 
\bibitem{kummerle2012simultaneous}
K{\"u}mmerle, R., Grisetti, G. & Burgard, W. Simultaneous parameter calibration, localization, and mapping. 
{\em Advanced Robotics}.
 \textbf{26}, 2021--2041 (2012)\bibitem{van1995python}
Vanrossum, G. & Drakejr, F. Python tutorial. 
(Centrum voor Wiskunde en Informatica Amsterdam, The Netherland,1995)
\bibitem{cremer2016performance}
Cremer, S., Mastromoro, L. & Popa, D. On the performance of the Baxter research robot. 
\bibitem{siciliano2016springer}
Siciliano, B. & Khatib, O. Springer handbook of robotics. 
(springe,2016)
\bibitem{szeliski2010computer}
Szeliski, R. Computer vision: algorithms and applications. 
(Springer Science \& Business Medi,2010)
\bibitem{pytorch}
Paszke, A., Gross, S., Massa, F., Lerer, A., Bradbury, J., Chanan, G., Killeen, T., Lin, Z., Gimelshein, N., Antiga, L., Desmaison, A., Kopf, A., Yang, E., Devito, Z., Raison, M., Tejani, A., Chilamkurthy, S., Steiner, B., Fang, L., Bai, J. & Chintala, S. PyTorch: An Imperative Style, High-Performance Deep Learning Library. 
(Curran Associates, Inc.,2019)

